Stellar encounters with giant molecular clouds

Giant molecular clouds (GMCs) are believed to affect the biospheres of planets as their host star passes through them. We simulate the trajectories of stars and GMCs in the Galaxy and determine how often stars pass through GMCs. We find a strong decreasing dependence with Galactocentric radius, and with the velocity perpendicular to the Galactic plane, $V_z$. The \textit{XY}-component of the kinematic heating of stars was shown to not affect the GMC hit rate, unlike the \textit{Z}-dependence ($V_z$) implies that stars hit fewer GMCs as they age. GMCs are locations of star formation, therefore we also determine how often stars pass near supernovae. For the supernovae the decrease with $V_z$ is steeper as how fast the star passes through the GMC determines the probability of a supernova encounter. We then integrate a set of Sun-like trajectories to see the implications for the Sun. We find that the Sun hits $1.6\pm1.3$ GMCs per Gyr which results in $1.5\pm1.1$ or (with correction for clustering) $0.8\pm 0.6$ supernova closer than 10 pc per Gyr. The different supernova frequencies are from whether one considers multiple supernova per GMC crossing (few Myr) as separate events. We then discuss the effect of the GMC hits on the Oort cloud, and the Earth's climate due to accretion, we also discuss the records of distant supernova. Finally, we determine Galactic Habitable Zone using our model. For the thin disk we find it to lie between 5.8-8.7 kpc and for the thick disk to lie between 4.5-7.7 kpc.

==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnras/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
